Tidal tails in the disintegrating open cluster NGC 752

We utilize the robust membership determination algorithm, ML-MOC, on the precise astrometric and deep photometric data from Gaia Early Data Release 3 within a region of radius 5$^{\circ}$ around the center of the intermediate-age galactic open cluster NGC 752 to identify its member stars. We report the discovery of the tidal tails of NGC 752, extending out to $\sim$35 pc on either side of its denser central region and following the cluster orbit. From comparison with PARSEC stellar isochrones, we obtain the mass function of the cluster with a slope, $\chi=-1.26\pm0.07$. The high negative value of $\chi$ is indicative of a disintegrating cluster undergoing mass-segregation. $\chi$ is more negative in the intra-tidal regions as compared to the outskirts of NGC 752. We estimate a present day mass of the cluster, M$\rm_{C}=297\pm10$ M$_{\odot}$. Through mass-loss due to stellar evolution and tidal interactions, we further estimate that NGC 752 has lost nearly 95.2-98.5 % of its initial mass, $\rm M_{i}~=~0.64~-2~\times~10^{4}~M_{\odot}$.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
